Overhauling SC Atomics in C11 and OpenCL

Despite the conceptual simplicity of sequential consistency (SC), the semantics of SC atomic operations and fences in the C11 and OpenCL memory models is subtle, leading to convoluted prose descriptions that translate to complex axiomatic formalisations. We conduct an overhaul of SC atomics in C11, reducing the associated axioms in both number and complexity. A consequence of our simplification is that the SC operations in an execution no longer need to be totally ordered. This relaxation enables, for the first time, efficient and exhaustive simulation of litmus tests that use SC atomics. We extend our improved C11 model to obtain the first rigorous memory model formalisation for OpenCL (which extends C11 with support for heterogeneous many-core programming). In the OpenCL setting, we refine the SC axioms still further to give a sensible semantics to SC operations that employ a 'memory scope' to restrict their visibility to specific threads. Our overhaul requires slight strengthenings of both the C11 and the OpenCL memory models, causing some behaviours to become disallowed. We argue that these strengthenings are natural, and that all of the formalised C11 and OpenCL compilation schemes of which we are aware (Power and x86 CPUs for C11, AMD GPUs for OpenCL) remain valid in our revised models. Using the Herd memory model simulator, we show that our overhaul leads to an exponential improvement in simulation time for C11 litmus tests compared with the original model, making exhaustive simulation competitive, time-wise, with the non-exhaustive CDSChecker tool.

==> CDSChecker_tests/CDSChecker-results.txt <==
N try0  try1  try2  try3  try4  try5  try6  try7  try8  try9
1 0.363 0.347 0.342 0.355 0.361 0.342 0.345 0.356 0.343 0.352
2 0.353 0.348 0.361 0.348 0.350 0.351 0.343 0.354 0.349 0.352
3 0.355 0.354 0.340 0.361 0.345 0.341 0.346 0.349 0.355 0.353
4 0.358 0.351 0.355 0.346 0.339 0.353 0.350 0.353 0.351 0.363
5 0.376 0.370 0.350 0.347 0.355 0.365 0.366 0.367 0.357 0.362
6 0.384 0.378 0.374 0.381 0.371 0.379 0.378 0.373 0.367 0.381
7 0.434 0.433 0.429 0.413 0.420 0.421 0.420 0.421 0.416 0.426
8 0.565 0.554 0.566 0.573 0.556 0.551 0.556 0.554 0.564 0.557
9 0.911 0.939 0.907 0.902 0.918 0.909 0.909 0.897 0.901 0.911
10 1.842 1.844 1.876 1.839 1.836 1.879 1.846 1.841 1.865 1.849
11 4.251 4.237 4.226 4.242 4.255 4.244 4.314 4.230 4.236 4.270
12 10.565 10.479 10.461 10.437 10.525 10.584 10.512 10.638 10.553 10.623
13 26.993 27.019 26.659 26.697 26.708 26.747 26.656 26.810 26.823 26.947
14 68.774 68.913 70.078 69.509 69.005 69.151 69.712 68.964 69.375 70.025

==> herd_tests/c11_orig.cat-results.txt <==
N try0  try1  try2  try3  try4  try5  try6  try7  try8  try9
1 0.009 0.012 0.006 0.008 0.010 0.011 0.011 0.008 0.007 0.008
2 0.051 0.050 0.050 0.050 0.047 0.054 0.054 0.052 0.048 0.048
3 2.804 2.797 2.804 2.791 2.790 2.814 2.755 2.809 2.822 2.796
4 418.928 422.897 423.613 423.998 420.093 421.381 419.784 420.612 421.728 421.064


==> herd_tests/c11_simp.cat-results.txt <==
N try0  try1  try2  try3  try4  try5  try6  try7  try8  try9
1 0.006 0.007 0.006 0.013 0.007 0.007 0.006 0.006 0.006 0.006
2 0.009 0.008 0.007 0.009 0.007 0.007 0.007 0.007 0.007 0.007
3 0.010 0.009 0.010 0.011 0.015 0.018 0.009 0.009 0.011 0.009
4 0.014 0.015 0.013 0.013 0.014 0.015 0.014 0.015 0.015 0.019
5 0.027 0.030 0.026 0.030 0.026 0.023 0.026 0.025 0.029 0.023
6 0.060 0.050 0.051 0.054 0.048 0.049 0.050 0.051 0.051 0.052
7 0.119 0.113 0.113 0.113 0.115 0.114 0.118 0.111 0.110 0.111
8 0.262 0.261 0.295 0.258 0.254 0.251 0.259 0.254 0.260 0.250
9 0.632 0.619 0.615 0.627 0.632 0.612 0.623 0.622 0.614 0.617
10 1.493 1.479 1.499 1.494 1.517 1.509 1.499 1.470 1.497 1.479
11 3.605 3.568 3.587 4.862 3.726 3.625 3.654 3.567 3.607 3.632
12 8.477 8.411 8.403 8.477 8.440 8.431 8.418 8.412 8.660 10.592
13 21.553 21.078 21.877 22.404 21.880 19.990 19.862 19.842 19.842 20.034
14 45.979 45.985 46.321 45.936 45.912 45.976 46.090 46.091 46.345 45.895

